Dynamics of Mobile Manipulators using Dual Quaternion Algebra

This paper presents two approaches to obtain the dynamical equations of mobile manipulators using dual quaternion algebra. The first one is based on a general recursive Newton-Euler formulation and uses twists and wrenches, which are propagated through high-level algebraic operations and works for any type of joints and arbitrary parameterizations. The second approach is based on Gauss's Principle of Least Constraint (GPLC) and includes arbitrary equality constraints. In addition to showing the connections of GPLC with Gibbs-Appell and Kane's equations, we use it to model a nonholonomic mobile manipulator. Our current formulations are more general than their counterparts in the state of the art, although GPLC is more computationally expensive, and simulation results show that they are as accurate as the classic recursive Newton-Euler algorithm.

==> Images/test.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{805.63311768bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56045261)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test.pdf}}%
    \put(0.04674752,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0910605,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.14282103,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.19458157,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.2463421,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0.29810263,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0.10772451,0.38467795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of Iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test.pdf}}%
    \put(0.01804342,0.41555432){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-100\end{tabular}}}}%
    \put(0.02549098,0.4488356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-50\end{tabular}}}}%
    \put(0.03759326,0.48211687){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0301457,0.51539815){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.02269814,0.54867943){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.01059586,0.43836256){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Torque (N*m)\end{tabular}}}}}%
    \put(0.15580194,0.54984311){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Joint 1}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{test.pdf}}%
    \put(0.3865424,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.43085537,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.4826159,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.53437644,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.58613697,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0.6378975,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0.44751938,0.38467795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of Iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{test.pdf}}%
    \put(0.35783829,0.41555432){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-200\end{tabular}}}}%
    \put(0.35783829,0.4488356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-100\end{tabular}}}}%
    \put(0.37738814,0.48211687){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.36249302,0.51539815){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.36249302,0.54867943){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.35039073,0.43836256){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Torque (N*m)\end{tabular}}}}}%
    \put(0.49572296,0.54984311){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Joint 2}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{test.pdf}}%
    \put(0.72726821,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.771395,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.82296934,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.87454368,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.92611799,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0.97769234,0.40267628){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0.78777972,0.38467795){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of Iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{test.pdf}}%
    \put(0.69856411,0.41555432){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-100\end{tabular}}}}%
    \put(0.70601167,0.4488356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-50\end{tabular}}}}%
    \put(0.71811395,0.48211687){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.71066639,0.51539815){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.70321883,0.54867943){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.69111655,0.43836256){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Torque (N*m)\end{tabular}}}}}%
    \put(0.83593215,0.54984311){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Joint 3}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{test.pdf}}%
    \put(0.04674752,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0910605,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.14282103,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.19458157,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.2463421,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0.29810263,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0.10772451,0.19290331){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of Iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{test.pdf}}%
    \put(0.01804342,0.22377968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-100\end{tabular}}}}%
    \put(0.02549098,0.25706096){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-50\end{tabular}}}}%
    \put(0.03759326,0.29034224){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0301457,0.32362351){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.02269814,0.35690479){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.01059587,0.24658792){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Torque (N*m)\end{tabular}}}}}%
    \put(0.15564171,0.35806847){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Joint 4}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{test.pdf}}%
    \put(0.3865424,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.43085537,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.4826159,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.53437644,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.58613697,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0.6378975,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0.44751938,0.19290331){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of Iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{test.pdf}}%
    \put(0.36528585,0.22377968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-50\end{tabular}}}}%
    \put(0.37738814,0.26815475){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.36994058,0.31252972){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\end{tabular}}}}%
    \put(0.36249302,0.35690479){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.35504546,0.24658792){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Torque (N*m)\end{tabular}}}}}%
    \put(0.49560363,0.35806847){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Joint 5}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{test.pdf}}%
    \put(0.72726821,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.771395,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.82296934,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.87454368,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.92611799,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0.97769234,0.21090164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0.78777972,0.19290331){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of Iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{test.pdf}}%
    \put(0.70601167,0.22377968){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-40\end{tabular}}}}%
    \put(0.70601167,0.25706096){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.71811395,0.29034224){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.71066639,0.32362351){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.71066639,0.35690479){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.69856411,0.24658792){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Torque (N*m)\end{tabular}}}}}%
    \put(0.83575145,0.35806847){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Joint 6}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{test.pdf}}%
    \put(0.04674752,0.01819606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0910605,0.01819606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}%
    \put(0.14282103,0.01819606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}200\end{tabular}}}}%
    \put(0.19458157,0.01819606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}300\end{tabular}}}}%
    \put(0.2463421,0.01819606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}400\end{tabular}}}}%
    \put(0.29810263,0.01819606){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}500\end{tabular}}}}%
    \put(0.10772451,0.00019773){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of Iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{test.pdf}}%
    \put(0.02549098,0.0310741){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-40\end{tabular}}}}%
    \put(0.02549098,0.06435537){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-20\end{tabular}}}}%
    \put(0.03759326,0.09763665){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.0301457,0.13091793){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.0301457,0.16419921){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\end{tabular}}}}%
    \put(0.01804342,0.05388234){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Torque (N*m)\end{tabular}}}}}%
    \put(0.15587695,0.16536289){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Joint 7}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{test.pdf}}%
  \end{picture}%
\endgroup%

